HD152843 b & c: the masses and orbital periods of a sub-Neptune and a super-puff Neptune

We present the characterisation of the two transiting planets around HD 152843 (TOI 2319, TIC 349488688) using an intensive campaign of HARPS-N radial velocities, and two sectors of TESS data. These data reveal a unique and fascinating system: HD 152843 b and c have near equal masses of around 9 M$_\oplus$ but differing radii of $3.05 \pm 0.11$ R$_\oplus$ and $5.94^{+0.18}_{-0.16}$ R$_\oplus$ , respectively, and orbital periods of $11.62071^{+9.6e-05}_{-0.000106}$ days and $19.502104^{+7.4e-05}_{-8.5e-05}$ days. This indicates that HD 152843 c is in the lowest fifth percentile in density of the known exoplanet population, and has the longest orbital period among these low density planets. Further, HD 152843 c's radius places it in the Saturn valley, the observed lack of planets larger than Neptune, but smaller than Saturn. The orbital periods of these planets indicate they are near a 5:3 mean motion resonance, indicating the possibility of transit timing variations, and hints at the possibility of interaction with a third planet at some point in the evolution of this system. Further, the brightness of the host star and the low density of HD 152843 c make it a key target for atmospheric characterisation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
